Large deviation theory-based adaptive importance sampling for rare events in high dimensions

We propose a method for the accurate estimation of rare event or failure probabilities for expensive-to-evaluate numerical models in high dimensions. The proposed approach combines ideas from large deviation theory and adaptive importance sampling. The importance sampler uses a cross-entropy method to find an optimal Gaussian biasing distribution, and reuses all samples made throughout the process for both, the target probability estimation and for updating the biasing distributions. Large deviation theory is used to find a good initial biasing distribution through the solution of an optimization problem. Additionally, it is used to identify a low-dimensional subspace that is most informative of the rare event probability. This subspace is used for the cross-entropy method, which is known to lose efficiency in higher dimensions. The proposed method does not require smoothing of indicator functions nor does it involve numerical tuning parameters. We compare the method with a state-of-the-art cross-entropy-based importance sampling scheme using three examples: a high-dimensional failure probability estimation benchmark, a problem governed by a diffusion equation, and a tsunami problem governed by the time-dependent shallow water system in one spatial dimension.

==> dataMSE/diffus_CE_delta0.8_eps0.05.txt <==
         nCE           pF           cv        rrmse        level            N
100 1.75412450e-04 1.84011308e-01 2.11251328e-01  11.00 1100.00
200 1.66199594e-04 1.13242312e-01 1.16559573e-01  9.04 1808.00
500 1.63497193e-04 6.45882973e-02 6.45359530e-02  8.19 4095.00
1000 1.62566567e-04 4.15825626e-02 4.13490411e-02  8.02 8020.00
2000 1.63165354e-04 2.38113307e-02 2.37396452e-02  8.00 16000.00
5000 1.62429476e-04 1.62454464e-02 1.64776744e-02  8.01 40050.00


==> dataMSE/diffus_CE_delta1.5_eps0.05.txt <==
         nCE           pF           cv        rrmse        level            N
100 1.67677927e-04 2.96488026e-01 3.04833707e-01  4.87 487.00
200 1.64380508e-04 1.30382703e-01 1.31107421e-01  4.73 946.00
500 1.62949280e-04 7.13791401e-02 7.10018726e-02  4.66 2330.00
1000 1.63062781e-04 4.75012726e-02 4.72845622e-02  4.84 4840.00
2000 1.62755479e-04 2.77158432e-02 2.75756155e-02  4.86 9720.00
5000 1.63009505e-04 2.39160061e-02 2.37983655e-02  4.97 24850.00


==> dataMSE/diffus_RMIS_DM_nCE200_r3.txt <==
         nCE           pF           cv        rrmse        level            N
200 1.61041830e-04 3.44062394e-02 3.58839733e-02  5.00 1005.00
200 1.61833190e-04 2.13292849e-02 2.22445359e-02  10.00 2005.00
200 1.62229893e-04 1.06075786e-02 1.15065619e-02  25.00 5005.00
200 1.62467647e-04 9.33352130e-03 9.80633390e-03  50.00 10005.00
200 1.62879193e-04 6.62836290e-03 6.62880139e-03  100.00 20005.00
200 1.62821228e-04 5.95092611e-03 6.01037377e-03  150.00 30005.00


==> dataMSE/diffus_RMIS_DM_nCE200_r5.txt <==
         nCE           pF           cv        rrmse        level            N
200 1.56170673e-04 3.97377106e-02 5.64642448e-02  5.00 1005.00
200 1.59553266e-04 2.42042591e-02 3.16494082e-02  10.00 2005.00
200 1.61717580e-04 1.27629943e-02 1.48389018e-02  25.00 5005.00
200 1.62152842e-04 9.42369096e-03 1.06641241e-02  50.00 10005.00
200 1.62511978e-04 6.62008870e-03 7.20567522e-03  100.00 20005.00
200 1.62734274e-04 4.66639339e-03 4.90431724e-03  150.00 30005.00


==> dataMSE/diffus_RMIS_DM_nCE200_r7.txt <==
         nCE           pF           cv        rrmse        level            N
200 1.48363747e-04 4.48707449e-02 9.85367087e-02  5.00 1005.00
200 1.56537092e-04 2.26867360e-02 4.51647229e-02  10.00 2005.00
200 1.60626105e-04 1.27469657e-02 1.91699755e-02  25.00 5005.00
200 1.61852239e-04 8.54228060e-03 1.09730587e-02  50.00 10005.00
200 1.62460133e-04 6.00083423e-03 6.79668580e-03  100.00 20005.00
200 1.62552346e-04 5.50488660e-03 6.10097920e-03  150.00 30005.00


==> dataMSE/diffus_RMIS_DM_nCE500_r3.txt <==
         nCE           pF           cv        rrmse        level            N
500 1.61845744e-04 4.00858928e-02 4.02267092e-02  2.00 1005.00
500 1.61706914e-04 2.39472007e-02 2.49253021e-02  4.00 2005.00
500 1.62784250e-04 1.47639817e-02 1.47279663e-02  10.00 5005.00
500 1.62632267e-04 9.33120355e-03 9.52768449e-03  20.00 10005.00
500 1.62696904e-04 5.61607952e-03 5.87037919e-03  40.00 20005.00
500 1.62815522e-04 5.15108698e-03 5.23702982e-03  60.00 30005.00


==> dataMSE/diffus_RMIS_DM_nCE500_r5.txt <==
         nCE           pF           cv        rrmse        level            N
500 1.56160556e-04 3.99979127e-02 5.66752122e-02  2.00 1005.00
500 1.59541984e-04 2.28570653e-02 3.07310825e-02  4.00 2005.00
500 1.61775798e-04 1.27396222e-02 1.46374164e-02  10.00 5005.00
500 1.62556394e-04 9.63125916e-03 9.92921737e-03  20.00 10005.00
500 1.62499285e-04 7.21530101e-03 7.77727162e-03  40.00 20005.00
500 1.62722825e-04 5.29028077e-03 5.51437865e-03  60.00 30005.00


==> dataMSE/diffus_RMIS_DM_nCE500_r7.txt <==
         nCE           pF           cv        rrmse        level            N
500 1.51196484e-04 5.02661349e-02 8.59784630e-02  2.00 1005.00
500 1.56792213e-04 2.33322913e-02 4.41250191e-02  4.00 2005.00
500 1.60516155e-04 1.61125402e-02 2.19224417e-02  10.00 5005.00
500 1.61494118e-04 1.03452907e-02 1.37415956e-02  20.00 10005.00
500 1.62382541e-04 6.26991535e-03 7.26345313e-03  40.00 20005.00
500 1.62670128e-04 5.17508291e-03 5.51244179e-03  60.00 30005.00


==> dataMSE/diffus_RMIS_single_nCE200_r3.txt <==
         nCE           pF           cv        rrmse        level            N
200 1.62129490e-04 5.22496061e-02 5.19836429e-02  5.00 1005.00
200 1.62605129e-04 3.07662865e-02 3.06324522e-02  10.00 2005.00
200 1.62295229e-04 1.69347732e-02 1.73185022e-02  25.00 5005.00
200 1.62135671e-04 1.28160903e-02 1.37372181e-02  50.00 10005.00
200 1.62344817e-04 1.02534069e-02 1.09168079e-02  100.00 20005.00
200 1.62638255e-04 9.08633650e-03 9.28308133e-03  150.00 30005.00


==> dataMSE/diffus_RMIS_single_nCE200_r5.txt <==
         nCE           pF           cv        rrmse        level            N
200 1.65057294e-04 9.53746506e-02 9.69262501e-02  5.00 1005.00
200 1.63595157e-04 6.43841345e-02 6.44024299e-02  10.00 2005.00
200 1.62134512e-04 2.25053050e-02 2.28916822e-02  25.00 5005.00
200 1.62631733e-04 2.51664564e-02 2.50838099e-02  50.00 10005.00
200 1.62337736e-04 1.09392017e-02 1.15667159e-02  100.00 20005.00
200 1.62473603e-04 9.41224839e-03 9.86848200e-03  150.00 30005.00


==> dataMSE/diffus_RMIS_single_nCE200_r7.txt <==
         nCE           pF           cv        rrmse        level            N
200 1.63303722e-04 6.93281553e-02 6.91370910e-02  5.00 1005.00
200 1.63877157e-04 1.10266337e-01 1.10439846e-01  10.00 2005.00
200 1.62412490e-04 2.07158437e-02 2.08471946e-02  25.00 5005.00
200 1.61992417e-04 1.43070446e-02 1.54276763e-02  50.00 10005.00
200 1.62675617e-04 1.21908977e-02 1.22638127e-02  100.00 20005.00
200 1.62174693e-04 8.05859979e-03 9.43346113e-03  150.00 30005.00


==> dataMSE/diffus_RMIS_single_nCE500_r3.txt <==
         nCE           pF           cv        rrmse        level            N
500 1.62026124e-04 5.09973248e-02 5.07892303e-02  2.00 1005.00
500 1.62643589e-04 3.31554470e-02 3.29887082e-02  4.00 2005.00
500 1.63166308e-04 1.76833720e-02 1.76444306e-02  10.00 5005.00
500 1.62117212e-04 1.33531389e-02 1.42704568e-02  20.00 10005.00
500 1.62770151e-04 1.23476337e-02 1.23462623e-02  40.00 20005.00
500 1.62675368e-04 1.16602552e-02 1.17441863e-02  60.00 30005.00


==> dataMSE/diffus_RMIS_single_nCE500_r5.txt <==
         nCE           pF           cv        rrmse        level            N
500 1.63133733e-04 5.54303388e-02 5.52058822e-02  2.00 1005.00
500 1.62799801e-04 4.11438045e-02 4.09060581e-02  4.00 2005.00
500 1.61747811e-04 1.81519431e-02 1.94883848e-02  10.00 5005.00
500 1.62522789e-04 1.34406420e-02 1.36459310e-02  20.00 10005.00
500 1.62823341e-04 1.22229688e-02 1.21945739e-02  40.00 20005.00
500 1.62767054e-04 1.07937973e-02 1.08156603e-02  60.00 30005.00



==> dataMSE/diffus_RMIS_single_nCE500_r7.txt <==
         nCE           pF           cv        rrmse        level            N
500 1.61887036e-04 5.37332808e-02 5.35339513e-02  2.00 1005.00
500 1.63646489e-04 3.90941288e-02 3.92574212e-02  4.00 2005.00
500 1.62027297e-04 2.41812525e-02 2.46434084e-02  10.00 5005.00
500 1.62615255e-04 1.33426588e-02 1.34484520e-02  20.00 10005.00
500 1.62550075e-04 9.80132441e-03 1.01018027e-02  40.00 20005.00
500 1.62694405e-04 9.62010602e-03 9.73088084e-03  60.00 30005.00


==> dataMSE/diffus_shift.txt <==
         nCE           pF           cv        rrmse        level            N
1000 1.60493240e-04 5.81366498e-02 5.89895284e-02  1.00 1005.00
2000 1.63892492e-04 4.62479731e-02 4.65957447e-02  1.00 2005.00
5000 1.63342972e-04 2.87773526e-02 2.87733743e-02  1.00 5005.00
10000 1.62964531e-04 2.15858694e-02 2.14744472e-02  1.00 10005.00
20000 1.63094278e-04 1.69932945e-02 1.69292883e-02  1.00 20005.00
30000 1.62954595e-04 1.18478491e-02 1.17881605e-02  1.00 30005.00


==> dataMSE/quad_CE_d1000_delta1.2.txt <==
         nCE           pF           cv        rrmse        level            N
100 6.71944667e-06 1.77635165e-01 1.80003290e-01 7.30 730.00
200 6.73614852e-06 1.15544523e-01 1.18266141e-01 6.88 1376.00
500 6.69474783e-06 9.47232666e-02 9.59593568e-02 6.85 3425.00
1000 6.62589903e-06 4.58698672e-02 4.56833518e-02 6.89 6890.00
2000 6.58992577e-06 2.58086439e-02 2.59771341e-02 6.87 13740.00


==> dataMSE/quad_CE_d1000_delta1.5.txt <==
         nCE           pF           cv        rrmse        level            N
100 6.55796353e-06 1.99198427e-01 1.96552311e-01 6.23 623.00
200 6.65732896e-06 1.15161707e-01 1.15353268e-01 5.85 1170.00
500 6.78241030e-06 1.42832534e-01 1.47626491e-01 5.68 2840.00
1000 6.65070577e-06 4.95738234e-02 4.97575548e-02 5.65 5650.00
2000 6.62004214e-06 3.44947340e-02 3.43189722e-02 5.50 11000.00


==> dataMSE/quad_CE_d2_delta1.2.txt <==
         nCE           pF           cv        rrmse        level            N
100 6.68352856e-06 1.80759779e-01 1.81811351e-01 7.23 723.00
200 6.63526315e-06 9.72444654e-02 9.69963565e-02 6.98 1396.00
500 6.71067491e-06 8.24802171e-02 8.42880848e-02 6.80 3400.00
1000 6.60544993e-06 7.19201220e-02 7.14324468e-02 6.78 6780.00
2000 6.63587520e-06 2.92355485e-02 2.92470404e-02 6.88 13760.00


==> dataMSE/quad_CE_d2_delta1.5.txt <==
         nCE           pF           cv        rrmse        level            N
100 6.76816004e-06 2.34444556e-01 2.39507098e-01 6.28 628.00
200 6.65186483e-06 1.15428076e-01 1.15488110e-01 5.81 1162.00
500 6.71043028e-06 1.67507006e-01 1.69472265e-01 5.71 2855.00
1000 6.63206093e-06 5.25908798e-02 5.24462480e-02 5.71 5710.00
2000 6.66465793e-06 4.78363592e-02 4.83728554e-02 5.62 11240.00


==> dataMSE/quad_CE_d334_delta1.2.txt <==
         nCE           pF           cv        rrmse        level            N
100 6.60120746e-06 1.41182115e-01 1.40093341e-01 7.33 733.00
200 6.67505390e-06 1.28506948e-01 1.29176173e-01 7.07 1414.00
500 6.88357297e-06 4.14655118e-01 4.30798313e-01 6.81 3405.00
1000 6.61192310e-06 5.04915318e-02 5.01896623e-02 6.73 6730.00
2000 6.60382492e-06 2.98338608e-02 2.97174337e-02 6.84 13680.00


==> dataMSE/quad_CE_d334_delta1.5.txt <==
         nCE           pF           cv        rrmse        level            N
100 6.67362496e-06 2.04581823e-01 2.05342387e-01 6.21 621.00
200 6.73408128e-06 1.57317316e-01 1.60131216e-01 5.80 1160.00
500 6.53087138e-06 6.53824463e-02 6.55888595e-02 5.69 2845.00
1000 6.59004782e-06 4.14211799e-02 4.12822499e-02 5.69 5690.00
2000 6.64789366e-06 3.80579236e-02 3.82457938e-02 5.66 11320.00


==> dataMSE/quad_N_RMIS_DM_d1000_nCE1000.txt <==
         nCE           pF           cv        rrmse        level            N        delta
1000 6.56957038e-06 1.26018269e-01 1.24658535e-01 1.00 1000.00
1000 6.58808849e-06 3.33953103e-02 3.34276471e-02 2.00 2000.00
1000 6.61329508e-06 1.68141716e-02 1.67479175e-02 5.00 5000.00
1000 6.61384702e-06 1.09458554e-02 1.09277594e-02 10.00 10000.00


==> dataMSE/quad_N_RMIS_DM_d1000_nCE200.txt <==
         nCE           pF           cv        rrmse        level            N        delta
200 6.60301974e-06 3.53346243e-02 3.51646361e-02 5.00 1000.00
200 6.55399866e-06 2.78356520e-02 2.92054089e-02 10.00 2000.00
200 6.61100599e-06 1.62990369e-02 1.62586959e-02 25.00 5000.00
200 6.60103164e-06 1.09388109e-02 1.12476475e-02 50.00 10000.00


==> dataMSE/quad_N_RMIS_DM_d1000_nCE500.txt <==
         nCE           pF           cv        rrmse        level            N        delta
500 6.58379937e-06 4.33330165e-02 4.32351286e-02 2.00 1000.00
500 6.59078592e-06 2.56969973e-02 2.58486514e-02 4.00 2000.00
500 6.61598139e-06 1.64279029e-02 1.63490993e-02 10.00 5000.00
500 6.60262145e-06 1.01197855e-02 1.04029374e-02 20.00 10000.00


==> dataMSE/quad_N_RMIS_DM_d2_nCE1000.txt <==
         nCE           pF           cv        rrmse        level            N        delta
1000 6.81925307e-06 1.20325866e-01 1.26912275e-01 1.00 1000.00
1000 6.58584784e-06 3.38394772e-02 3.39021980e-02 2.00 2000.00
1000 6.61211333e-06 1.53215179e-02 1.52791857e-02 5.00 5000.00
1000 6.62106058e-06 1.06922243e-02 1.06395609e-02 10.00 10000.00


==> dataMSE/quad_N_RMIS_DM_d2_nCE200.txt <==
         nCE           pF           cv        rrmse        level            N        delta
200 6.56164336e-06 4.12064975e-02 4.15995161e-02 5.00 1000.00
200 6.59879586e-06 2.64308348e-02 2.64180308e-02 10.00 2000.00
200 6.61021263e-06 1.68040381e-02 1.67673008e-02 25.00 5000.00
200 6.60422724e-06 1.13176812e-02 1.15025241e-02 50.00 10000.00


==> dataMSE/quad_N_RMIS_DM_d2_nCE500.txt <==
         nCE           pF           cv        rrmse        level            N        delta
500 6.54173339e-06 4.76600077e-02 4.83471574e-02 2.00 1000.00
500 6.60609145e-06 2.48068004e-02 2.47258019e-02 4.00 2000.00
500 6.60556705e-06 1.45773478e-02 1.46486901e-02 10.00 5000.00
500 6.60792012e-06 1.13939652e-02 1.14764045e-02 20.00 10000.00


==> dataMSE/quad_N_RMIS_DM_d334_nCE1000.txt <==
         nCE           pF           cv        rrmse        level            N        delta
1000 6.73780247e-06 1.38619283e-01 1.41477436e-01 1.00 1000.00
1000 6.61212411e-06 2.87606367e-02 2.86085296e-02 2.00 2000.00
1000 6.60405394e-06 1.43579424e-02 1.44680885e-02 5.00 5000.00
1000 6.61943104e-06 1.08016730e-02 1.07470938e-02 10.00 10000.00


==> dataMSE/quad_N_RMIS_DM_d334_nCE200.txt <==
         nCE           pF           cv        rrmse        level            N        delta
200 6.58579572e-06 4.06290597e-02 4.05552360e-02 5.00 1000.00
200 6.55970367e-06 2.69037258e-02 2.80729268e-02 10.00 2000.00
200 6.57801822e-06 1.71986995e-02 1.81789657e-02 25.00 5000.00
200 6.60484915e-06 1.25880957e-02 1.27200309e-02 50.00 10000.00


==> dataMSE/quad_N_RMIS_DM_d334_nCE500.txt <==
         nCE           pF           cv        rrmse        level            N        delta
500 6.57840377e-06 4.90799918e-02 4.89396911e-02 2.00 1000.00
500 6.61056629e-06 2.80405805e-02 2.78989908e-02 4.00 2000.00
500 6.60867002e-06 1.43600629e-02 1.43759478e-02 10.00 5000.00
500 6.61184179e-06 1.23550270e-02 1.23480980e-02 20.00 10000.00


==> dataMSE/quad_N_RMIS_single_d1000_nCE1000.txt <==
         nCE           pF           cv        rrmse        level            N        delta
1000 6.67296569e-06 1.33277914e-01 1.33892154e-01 1.00 1000.00
1000 6.64083619e-06 7.58906035e-02 7.58024054e-02 2.00 2000.00
1000 6.62822797e-06 4.16588401e-02 4.15136269e-02 5.00 5000.00
1000 6.61758028e-06 1.96305433e-02 1.95285704e-02 10.00 10000.00


==> dataMSE/quad_N_RMIS_single_d1000_nCE200.txt <==
         nCE           pF           cv        rrmse        level            N        delta
200 6.60923010e-06 9.05581822e-02 8.99657583e-02 5.00 1000.00
200 6.64793351e-06 6.46877810e-02 6.47607236e-02 10.00 2000.00
200 6.57097891e-06 2.74029744e-02 2.80804924e-02 25.00 5000.00
200 6.59245974e-06 1.57949489e-02 1.62164439e-02 50.00 10000.00


==> dataMSE/quad_N_RMIS_single_d1000_nCE500.txt <==
         nCE           pF           cv        rrmse        level            N        delta
500 6.63032275e-06 1.07431636e-01 1.07059929e-01 2.00 1000.00
500 6.56947127e-06 6.04010089e-02 6.01322355e-02 4.00 2000.00
500 6.63193784e-06 4.24165201e-02 4.23106778e-02 10.00 5000.00
500 6.60050106e-06 2.53825490e-02 2.53611987e-02 20.00 10000.00


==> dataMSE/quad_N_RMIS_single_d2_nCE1000.txt <==
         nCE           pF           cv        rrmse        level            N        delta
1000 6.48751903e-06 1.28631783e-01 1.27015054e-01 1.00 1000.00
1000 6.60293553e-06 7.04923091e-02 7.00026225e-02 2.00 2000.00
1000 6.60397548e-06 3.36988500e-02 3.35399524e-02 5.00 5000.00
1000 6.61024785e-06 2.98189193e-02 2.96643447e-02 10.00 10000.00


==> dataMSE/quad_N_RMIS_single_d2_nCE200.txt <==
         nCE           pF           cv        rrmse        level            N        delta
200 6.49730324e-06 1.02802810e-01 1.02095645e-01 5.00 1000.00
200 6.57999265e-06 5.06445158e-02 5.04559201e-02 10.00 2000.00
200 6.56492883e-06 2.63777930e-02 2.73502061e-02 25.00 5000.00
200 6.61408250e-06 2.30657526e-02 2.29487070e-02 50.00 10000.00


==> dataMSE/quad_N_RMIS_single_d2_nCE500.txt <==
         nCE           pF           cv        rrmse        level            N        delta
500 6.68328012e-06 1.02790204e-01 1.03676013e-01 2.00 1000.00
500 6.58460587e-06 5.91934115e-02 5.88283255e-02 4.00 2000.00
500 6.58863634e-06 3.03824110e-02 3.04693640e-02 10.00 5000.00
500 6.61888191e-06 2.65482986e-02 2.64096093e-02 20.00 10000.00


==> dataMSE/quad_N_RMIS_single_d334_nCE1000.txt <==
         nCE           pF           cv        rrmse        level            N        delta
1000 6.59590259e-06 1.27830734e-01 1.26770202e-01 1.00 1000.00
1000 6.50132985e-06 6.43708586e-02 6.54239938e-02 2.00 2000.00
1000 6.59582228e-06 3.18839163e-02 3.18263585e-02 5.00 5000.00
1000 6.58071002e-06 1.93556517e-02 2.00689933e-02 10.00 10000.00


==> dataMSE/quad_N_RMIS_single_d334_nCE200.txt <==
         nCE           pF           cv        rrmse        level            N        delta
200 6.57581930e-06 6.53791005e-02 6.49645395e-02 5.00 1000.00
200 6.59585297e-06 5.62551943e-02 5.58891486e-02 10.00 2000.00
200 6.59171481e-06 2.50354791e-02 2.51824432e-02 25.00 5000.00
200 6.60039489e-06 2.07287582e-02 2.07874206e-02 50.00 10000.00


==> dataMSE/quad_N_RMIS_single_d334_nCE500.txt <==
         nCE           pF           cv        rrmse        level            N        delta
500 6.60803431e-06 1.01909585e-01 1.01223929e-01 2.00 1000.00
500 6.61041592e-06 5.80420524e-02 5.76827274e-02 4.00 2000.00
500 6.63613833e-06 3.66129099e-02 3.65900217e-02 10.00 5000.00
500 6.60714345e-06 2.71083797e-02 2.69944033e-02 20.00 10000.00


==> dataMSE/quad_N_shift_d1000.txt <==
         nCE           pF           cv        rrmse        level            N        delta
1000 6.66730032e-06 1.31149807e-01 1.31601667e-01 1.00 1000.00
2000 6.61582611e-06 1.02039638e-01 1.01457316e-01 1.00 2000.00
5000 6.71878930e-06 5.75873305e-02 6.00093466e-02 1.00 5000.00
10000 6.66435459e-06 4.42504302e-02 4.48092423e-02 1.00 10000.00


==> dataMSE/quad_N_shift_d2.txt <==
         nCE           pF           cv        rrmse        level            N        delta
1000 6.64496393e-06 1.32141386e-01 1.32013834e-01 1.00 1000.00
2000 6.55214466e-06 8.59274663e-02 8.52422315e-02 1.00 2000.00
5000 6.59488321e-06 6.58984139e-02 6.54287959e-02 1.00 5000.00
10000 6.59833766e-06 3.92378947e-02 3.90550573e-02 1.00 10000.00


==> dataMSE/quad_N_shift_d334.txt <==
         nCE           pF           cv        rrmse        level            N        delta
1000 6.56278095e-06 1.32881234e-01 1.31351007e-01 1.00 1000.00
2000 6.65435795e-06 1.01408372e-01 1.01542324e-01 1.00 2000.00
5000 6.61344750e-06 6.87406931e-02 6.83306667e-02 1.00 5000.00
10000 6.61506855e-06 4.42954512e-02 4.40444675e-02 1.00 10000.00


==> dataMSE/quad_cost_CE_d1000_delta1.5.txt <==
           z          nCE         true           pF     avgCV      cv        rrmse        level            N
2 950 6.08452205e-03 6.08210083e-03 4.70655327e-02 4.63463060e-02 4.60973597e-02 3.28 3116.00
4 980 6.62061376e-06 6.60941270e-06 4.55299051e-02 4.77982428e-02 4.75083234e-02 5.64 5527.20
6 1020 1.73465334e-10 1.71791670e-10 4.20085606e-02 4.49436794e-02 4.53257577e-02 7.85 8007.00


==> dataMSE/quad_cost_CE_d2_delta1.5.txt <==
           z          nCE         true           pF      avgCV     cv        rrmse        level            N
2 1050 6.08452205e-03 6.06443385e-03 4.44032714e-02 4.90045371e-02 4.87099363e-02 3.29 3454.50
4 1050 6.62061376e-06 6.56976947e-06 4.32760235e-02 4.65126459e-02 4.65617801e-02 5.65 5932.50
6 1000 1.73465334e-10 1.72826365e-10 4.27857079e-02 4.92903383e-02 4.90012612e-02 7.85 7850.00


==> dataMSE/quad_cost_CE_d334_delta1.5.txt <==
           z          nCE         true           pF     avgCV      cv        rrmse        level            N
2 1000 6.08452205e-03 6.07065449e-03 4.57698189e-02 4.62225983e-02 4.59426520e-02 3.29 3290.00
4 950 6.62061376e-06 6.58919260e-06 4.33212258e-02 4.76627022e-02 4.74367279e-02 5.69 5405.50
6 1050 1.73465334e-10 1.73152771e-10 4.23207364e-02 4.53337915e-02 4.50613170e-02 7.82 8211.00


==> dataMSE/quad_cost_LSIS_d1000.txt <==
           z          nCE         true           pF      avgCV     cv        rrmse        level            N
2 4400 6.08452205e-03 6.09573641e-03 4.46053982e-02 4.85711315e-02 4.84518064e-02 1.00 4400.00
4 7200 6.62061376e-06 6.62447187e-06 5.04330487e-02 4.58607050e-02 4.56611350e-02 1.00 7200.00
6 12000 1.73465334e-10 1.74356180e-10 5.10177286e-02 4.85849076e-02 4.88602781e-02 1.00 12000.00


==> dataMSE/quad_cost_LSIS_d2.txt <==
           z          nCE         true           pF      avgCV     cv        rrmse        level            N
2 4400 6.08452205e-03 6.04223376e-03 4.47655581e-02 4.63450219e-02 4.63166526e-02 1.00 4400.00
4 8000 6.62061376e-06 6.66513124e-06 4.79023029e-02 4.53155319e-02 4.58868945e-02 1.00 8000.00
6 12000 1.73465334e-10 1.73191210e-10 5.11600684e-02 4.57972198e-02 4.55230857e-02 1.00 12000.00


==> dataMSE/quad_cost_LSIS_d334.txt <==
           z          nCE         true           pF    avgCV       cv        rrmse        level            N
2 4400 6.08452205e-03 6.08082431e-03 4.46569409e-02 4.64420534e-02 4.61851755e-02 1.00 4400.00
4 8000 6.62061376e-06 6.64213950e-06 4.80270491e-02 4.58965104e-02 4.59301499e-02 1.00 8000.00
6 13200 1.73465334e-10 1.72728524e-10 4.89192422e-02 4.79923581e-02 4.77383068e-02 1.00 13200.00


==> dataMSE/quad_cost_RMIS_DM_d1000_delta1.5.txt <==
           z          nCE         true           pF      avgCV     cv        rrmse        level            N
2 320 6.08452205e-03 6.07255524e-03 5.11510619e-02 4.87888932e-02 4.84887642e-02 2.30 736.00
4 250 6.62061376e-06 6.56897993e-06 5.17595087e-02 4.54138427e-02 4.55070660e-02 2.98 745.00
6 220 1.73465334e-10 1.72086039e-10 5.13919538e-02 4.86640265e-02 4.86887519e-02 3.46 761.20


==> dataMSE/quad_cost_RMIS_DM_d2_delta1.5.txt <==
           z          nCE         true           pF     avgCV      cv        rrmse        level            N
2 250 6.08452205e-03 6.04962335e-03 5.72381719e-02 4.98940526e-02 4.96913455e-02 2.37 592.50
4 220 6.62061376e-06 6.52233683e-06 5.45060559e-02 4.59731351e-02 4.74455722e-02 3.09 679.80
6 250 1.73465334e-10 1.72444420e-10 4.89884305e-02 4.77885520e-02 4.76341455e-02 3.43 857.50


==> dataMSE/quad_cost_RMIS_DM_d334_delta1.5.txt <==
           z          nCE         true           pF      avgCV     cv        rrmse        level            N
2 300 6.08452205e-03 6.00064776e-03 5.20201464e-02 4.74782710e-02 4.85856459e-02 2.40 720.00
4 300 6.62061376e-06 6.55463058e-06 4.75443532e-02 4.65366255e-02 4.69127477e-02 2.93 879.00
6 250 1.73465334e-10 1.72072679e-10 4.91519211e-02 4.89023376e-02 4.89297203e-02 3.38 845.00


==> dataMSE/quad_cost_RMIS_single_d1000_delta1.5.txt <==
           z          nCE         true           pF        avgCV           cv        rrmse        level            N
2 200 6.08452205e-03 5.98351170e-03 3.72295011e-02 4.29129723e-02 4.51517287e-02 10.47 2094.00
4 120 6.62061376e-06 6.56208313e-06 3.49911191e-02 4.48258041e-02 4.50821392e-02 22.75 2730.00
6 120 1.73465334e-10 1.70160876e-10 3.61839736e-02 4.40856963e-02 4.70573462e-02 26.81 3217.20


==> dataMSE/quad_cost_RMIS_single_d2_delta1.5.txt <==
           z          nCE         true           pF        avgCV           cv        rrmse        level            N
2 120 6.08452205e-03 5.99942205e-03 4.65460700e-02 4.62233249e-02 4.74562102e-02 11.01 1321.20
4 120 6.62061376e-06 6.50020299e-06 3.51684423e-02 4.50277409e-02 4.75988532e-02 21.81 2617.20
6 130 1.73465334e-10 1.71420516e-10 3.44103602e-02 4.79935868e-02 4.86401453e-02 26.55 3451.50

==> dataMSE/quad_cost_RMIS_single_d334_delta1.5.txt <==
           z          nCE         true           pF        avgCV           cv        rrmse        level            N
2 100 6.08452205e-03 5.99836278e-03 4.83949396e-02 4.76299111e-02 4.88188827e-02 11.83 1183.00
4 100 6.62061376e-06 6.55663976e-06 3.82538201e-02 4.83227090e-02 4.85864592e-02 23.26 2326.00
6 150 1.73465334e-10 1.79414877e-10 4.06776830e-02 4.64159050e-01 4.78902197e-01 26.55 3982.50

==> dataMSE/quad_z_RMIS_DM_d1000_nCE100.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.91336472e-02 5.27371369e-02 5.53591778e-02 5.00 500.00
2 5.96743799e-03 5.71496868e-02 5.89955294e-02 5.00 500.00
3 3.09425742e-04 5.93861971e-02 6.09427467e-02 5.00 500.00
4 6.43686600e-06 6.47320831e-02 6.84948803e-02 5.00 500.00
5 5.27013718e-08 7.19742697e-02 7.72975832e-02 5.00 500.00
6 1.68948618e-10 7.05407575e-02 7.31506890e-02 5.00 500.00


==> dataMSE/quad_z_RMIS_DM_d1000_nCE1000.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.99662215e-02 1.36883979e-02 1.41373718e-02 5.00 5000.00
2 6.07522931e-03 1.57441228e-02 1.57156669e-02 5.00 5000.00
3 3.15505767e-04 1.66716624e-02 1.66042721e-02 5.00 5000.00
4 6.61803082e-06 1.74701057e-02 1.73801335e-02 5.00 5000.00
5 5.44965860e-08 1.74031805e-02 1.73683051e-02 5.00 5000.00
6 1.73270888e-10 1.69961875e-02 1.69291887e-02 5.00 5000.00


==> dataMSE/quad_z_RMIS_DM_d1000_nCE200.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.98629049e-02 3.75585111e-02 3.76323408e-02 5.00 1000.00
2 5.99725836e-03 3.50955907e-02 3.72873731e-02 5.00 1000.00
3 3.11187963e-04 3.76977639e-02 3.92924042e-02 5.00 1000.00
4 6.56474415e-06 3.60190319e-02 3.65242839e-02 5.00 1000.00
5 5.38599541e-08 3.75146668e-02 3.91710086e-02 5.00 1000.00
6 1.71503345e-10 4.01864908e-02 4.11189846e-02 5.00 1000.00


==> dataMSE/quad_z_RMIS_DM_d1000_nCE500.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.00139627e-02 2.08140707e-02 2.08679262e-02 5.00 2500.00
2 6.06777205e-03 2.32512965e-02 2.32347202e-02 5.00 2500.00
3 3.14414278e-04 2.24825542e-02 2.24985167e-02 5.00 2500.00
4 6.61417710e-06 2.69722387e-02 2.68285686e-02 5.00 2500.00
5 5.44783749e-08 2.22644975e-02 2.21998041e-02 5.00 2500.00
6 1.72718184e-10 2.29547202e-02 2.31455815e-02 5.00 2500.00


==> dataMSE/quad_z_RMIS_DM_d2_nCE100.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.88529714e-02 5.21634334e-02 5.69174670e-02 5.00 500.00
2 5.98689949e-03 4.88767688e-02 5.04696878e-02 5.00 500.00
3 3.10709547e-04 5.18780618e-02 5.29414484e-02 5.00 500.00
4 6.44356273e-06 6.01477414e-02 6.40915785e-02 5.00 500.00
5 5.35583633e-08 6.04581430e-02 6.19625039e-02 5.00 500.00
6 1.69056718e-10 7.25341486e-02 7.47871860e-02 5.00 500.00


==> dataMSE/quad_z_RMIS_DM_d2_nCE1000.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.00051296e-02 1.29906823e-02 1.32766516e-02 5.00 5000.00
2 6.08573160e-03 1.46957504e-02 1.46263447e-02 5.00 5000.00
3 3.15176050e-04 1.54865298e-02 1.54100077e-02 5.00 5000.00
4 6.60812582e-06 1.64881890e-02 1.64828771e-02 5.00 5000.00
5 5.44040584e-08 1.81746982e-02 1.83358683e-02 5.00 5000.00
6 1.73230639e-10 1.56067379e-02 1.55664079e-02 5.00 5000.00


==> dataMSE/quad_z_RMIS_DM_d2_nCE200.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.94929817e-02 3.71485661e-02 3.88552706e-02 5.00 1000.00
2 6.02133790e-03 4.15302838e-02 4.21909205e-02 5.00 1000.00
3 3.13623016e-04 3.52936896e-02 3.53496059e-02 5.00 1000.00
4 6.53311788e-06 4.08884714e-02 4.22651601e-02 5.00 1000.00
5 5.42255084e-08 3.85210630e-02 3.86489437e-02 5.00 1000.00
6 1.72491319e-10 4.04966304e-02 4.04589209e-02 5.00 1000.00


==> dataMSE/quad_z_RMIS_DM_d2_nCE500.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.97558651e-02 2.20023000e-02 2.32004195e-02 5.00 2500.00
2 6.07033822e-03 2.08607744e-02 2.08386207e-02 5.00 2500.00
3 3.14324104e-04 2.04828455e-02 2.05708555e-02 5.00 2500.00
4 6.63187256e-06 2.31482450e-02 2.31339695e-02 5.00 2500.00
5 5.44269378e-08 2.44781699e-02 2.44627280e-02 5.00 2500.00
6 1.73882987e-10 2.37191210e-02 2.37792569e-02 5.00 2500.00


==> dataMSE/quad_z_RMIS_DM_d334_nCE100.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.88778070e-02 5.79247009e-02 6.17462716e-02 5.00 500.00
2 5.97806646e-03 5.97342206e-02 6.09596690e-02 5.00 500.00
3 3.06159633e-04 5.71894057e-02 6.24547493e-02 5.00 500.00
4 6.38439151e-06 5.97922739e-02 6.75599868e-02 5.00 500.00
5 5.31466426e-08 5.76416481e-02 6.17685732e-02 5.00 500.00
6 1.69635637e-10 6.31362499e-02 6.52795295e-02 5.00 500.00


==> dataMSE/quad_z_RMIS_DM_d334_nCE1000.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.01094108e-02 1.30702099e-02 1.30387386e-02 5.00 5000.00
2 6.08415766e-03 1.65942350e-02 1.65101751e-02 5.00 5000.00
3 3.14456079e-04 1.85259950e-02 1.85963668e-02 5.00 5000.00
4 6.61077484e-06 1.55312954e-02 1.55018764e-02 5.00 5000.00
5 5.45508637e-08 1.89913212e-02 1.88956161e-02 5.00 5000.00
6 1.73043107e-10 1.64958803e-02 1.65531800e-02 5.00 5000.00


==> dataMSE/quad_z_RMIS_DM_d334_nCE200.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.95829889e-02 2.98772597e-02 3.15961264e-02 5.00 1000.00
2 5.99780359e-03 3.66836255e-02 3.86995551e-02 5.00 1000.00
3 3.10681577e-04 4.14588974e-02 4.32486783e-02 5.00 1000.00
4 6.57696593e-06 3.88923440e-02 3.90034901e-02 5.00 1000.00
5 5.40240991e-08 3.85055521e-02 3.92999890e-02 5.00 1000.00
6 1.72956501e-10 4.25009151e-02 4.22657451e-02 5.00 1000.00


==> dataMSE/quad_z_RMIS_DM_d334_nCE500.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.00881379e-02 1.98912865e-02 1.98215837e-02 5.00 2500.00
2 6.07950267e-03 2.29497758e-02 2.28308098e-02 5.00 2500.00
3 3.12983222e-04 2.33573565e-02 2.42523110e-02 5.00 2500.00
4 6.58168882e-06 2.37114116e-02 2.41795324e-02 5.00 2500.00
5 5.41799619e-08 2.48479274e-02 2.56532643e-02 5.00 2500.00
6 1.72593617e-10 2.41072958e-02 2.43892541e-02 5.00 2500.00


==> dataMSE/quad_z_RMIS_single_d1000_nCE100.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.02008329e-02 7.62201419e-02 7.58941190e-02 5.00 500.00
2 6.05202031e-03 7.65971711e-02 7.59940839e-02 5.00 500.00
3 3.12611095e-04 8.42670083e-02 8.35686793e-02 5.00 500.00
4 6.60646371e-06 1.50637055e-01 1.49576909e-01 5.00 500.00
5 5.31555378e-08 1.70480637e-01 1.67246311e-01 5.00 500.00
6 1.67441456e-10 1.88960709e-01 1.84777018e-01 5.00 500.00


==> dataMSE/quad_z_RMIS_single_d1000_nCE1000.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.01907605e-02 1.83500645e-02 1.82738691e-02 5.00 5000.00
2 6.08485566e-03 2.40156573e-02 2.38966503e-02 5.00 5000.00
3 3.16140807e-04 3.31125320e-02 3.31257152e-02 5.00 5000.00
4 6.59032010e-06 3.43695318e-02 3.43469237e-02 5.00 5000.00
5 5.44880016e-08 4.05492354e-02 4.03137416e-02 5.00 5000.00
6 1.72501154e-10 4.19002127e-02 4.18294014e-02 5.00 5000.00


==> dataMSE/quad_z_RMIS_single_d1000_nCE200.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.99869956e-02 9.17307309e-02 9.10153435e-02 5.00 1000.00
2 5.99990546e-03 5.24349450e-02 5.32930519e-02 5.00 1000.00
3 3.14278326e-04 6.11700158e-02 6.07517524e-02 5.00 1000.00
4 6.58206097e-06 7.64989659e-02 7.58959995e-02 5.00 1000.00
5 5.38176373e-08 7.76706449e-02 7.74872164e-02 5.00 1000.00
6 1.72454157e-10 9.40174935e-02 9.31834280e-02 5.00 1000.00


==> dataMSE/quad_z_RMIS_single_d1000_nCE500.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.03636054e-02 7.46318126e-02 7.46545112e-02 5.00 2500.00
2 6.09436915e-03 4.27895149e-02 4.26746312e-02 5.00 2500.00
3 3.15001259e-04 4.30157284e-02 4.27673095e-02 5.00 2500.00
4 6.61392440e-06 6.35062673e-02 6.31321799e-02 5.00 2500.00
5 5.46281936e-08 5.30645739e-02 5.28422245e-02 5.00 2500.00
6 1.75462394e-10 8.39856669e-02 8.53071695e-02 5.00 2500.00


==> dataMSE/quad_z_RMIS_single_d2_nCE100.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.96564370e-02 7.02197960e-02 6.98999114e-02 5.00 500.00
2 5.99577583e-03 8.13947013e-02 8.11273786e-02 5.00 500.00
3 3.11792978e-04 8.15820905e-02 8.10455223e-02 5.00 500.00
4 6.39166344e-06 1.39375798e-01 1.38275576e-01 5.00 500.00
5 5.37826857e-08 1.52340085e-01 1.50066940e-01 5.00 500.00
6 1.72855189e-10 1.88438275e-01 1.86867335e-01 5.00 500.00


==> dataMSE/quad_z_RMIS_single_d2_nCE1000.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.01176656e-02 2.06240938e-02 2.05235088e-02 5.00 5000.00
2 6.06057171e-03 2.51665184e-02 2.52505015e-02 5.00 5000.00
3 3.14471344e-04 2.75578463e-02 2.74839070e-02 5.00 5000.00
4 6.60299758e-06 4.57548868e-02 4.54823009e-02 5.00 5000.00
5 5.40914116e-08 3.38834347e-02 3.46246069e-02 5.00 5000.00
6 1.73529869e-10 5.02356902e-02 5.00038604e-02 5.00 5000.00


==> dataMSE/quad_z_RMIS_single_d2_nCE200.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.00614468e-02 5.48553372e-02 5.45065164e-02 5.00 1000.00
2 6.09635061e-03 6.67461488e-02 6.65690787e-02 5.00 1000.00
3 3.15386559e-04 1.07970103e-01 1.07442888e-01 5.00 1000.00
4 6.59599668e-06 6.87982736e-02 6.83001766e-02 5.00 1000.00
5 5.35196345e-08 8.61294162e-02 8.62705738e-02 5.00 1000.00
6 1.73340438e-10 1.31052155e-01 1.30303352e-01 5.00 1000.00


==> dataMSE/quad_z_RMIS_single_d2_nCE500.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.01713911e-02 2.56721593e-02 2.55465174e-02 5.00 2500.00
2 6.06531019e-03 3.38421451e-02 3.37143707e-02 5.00 2500.00
3 3.15459172e-04 5.97578556e-02 5.94807952e-02 5.00 2500.00
4 6.64454232e-06 4.93168619e-02 4.93794554e-02 5.00 2500.00
5 5.44359149e-08 4.76680730e-02 4.73790426e-02 5.00 2500.00
6 1.73051649e-10 6.20538389e-02 6.16416943e-02 5.00 2500.00


==> dataMSE/quad_z_RMIS_single_d334_nCE100.txt <==
           z           pF           cv        rrmse        level            N        delta
1 5.07429764e-02 8.80937364e-02 8.94036796e-02 5.00 500.00
2 6.01245770e-03 7.98624119e-02 7.94091821e-02 5.00 500.00
3 3.08477300e-04 1.05183718e-01 1.04668257e-01 5.00 500.00
4 6.59763295e-06 1.13068812e-01 1.12165263e-01 5.00 500.00
5 5.35312958e-08 1.58756284e-01 1.56107426e-01 5.00 500.00
6 1.66472423e-10 1.69564028e-01 1.66855816e-01 5.00 500.00


==> dataMSE/quad_z_RMIS_single_d334_nCE1000.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.99891926e-02 2.23610333e-02 2.24486073e-02 5.00 5000.00
2 6.08403746e-03 3.03473468e-02 3.01929290e-02 5.00 5000.00
3 3.14725316e-04 2.81323992e-02 2.80055032e-02 5.00 5000.00
4 6.60088456e-06 4.14672353e-02 4.12442213e-02 5.00 5000.00
5 5.49459763e-08 4.60084579e-02 4.65413203e-02 5.00 5000.00
6 1.72905320e-10 4.00772822e-02 3.98785487e-02 5.00 5000.00


==> dataMSE/quad_z_RMIS_single_d334_nCE200.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.99955419e-02 4.66777271e-02 4.64104313e-02 5.00 1000.00
2 6.10126096e-03 8.63923196e-02 8.62396432e-02 5.00 1000.00
3 3.15359411e-04 7.49644248e-02 7.45919121e-02 5.00 1000.00
4 6.71239370e-06 7.73933149e-02 7.92940791e-02 5.00 1000.00
5 5.40258949e-08 7.96339057e-02 7.90922965e-02 5.00 1000.00
6 1.73927685e-10 1.06877493e-01 1.06658513e-01 5.00 1000.00


==> dataMSE/quad_z_RMIS_single_d334_nCE500.txt <==
           z           pF           cv        rrmse        level            N        delta
1 4.99987943e-02 2.97708451e-02 2.97102421e-02 5.00 2500.00
2 6.05750602e-03 3.72251415e-02 3.71404549e-02 5.00 2500.00
3 3.15020391e-04 5.12438593e-02 5.09448420e-02 5.00 2500.00
4 6.60261189e-06 5.38110892e-02 5.34649617e-02 5.00 2500.00
5 5.46237650e-08 5.36380765e-02 5.34078376e-02 5.00 2500.00
6 1.72830309e-10 7.14318374e-02 7.09081554e-02 5.00 2500.00


==> dataMSE/sample.txt <==
     x      y
-1.0015 -2.0765
1.1502 -2.0143
-0.3434 -0.8063
0.1330 -0.7298
-1.2427 0.5265
0.4266 -0.0577
0.9481 1.1233
-0.6655 -0.3675
1.8016 0.2803
-0.9582 0.3759
-0.8085 -0.8160
0.6841 -0.1752
1.3401 0.9896
1.8124 0.8273
-0.9743 0.8511
0.2653 0.4411
-0.0552 1.0515
1.5520 -0.2616
-0.9916 -0.1686
0.8745 -0.4242


==> dataMSE/sample2.txt <==
     x      y
3.5305 0.5895
0.8198 -1.4530
0.5109 1.4555
-0.0023 -0.0541
-0.1073 -0.0633
0.2711 0.0833
-1.5331 0.9666
-0.2636 0.5010
-0.6066 -0.1659
-0.3908 -0.5327
0.9952 0.8594
-0.6879 1.8473
1.2968 -1.3977
-2.2817 1.3712
0.3561 -1.8970
-0.0363 0.5794
2.7150 -2.6433
-0.4526 0.1056
0.2585 0.4829
-0.5149 1.8812


==> dataMSE/tsunami_CE_delta1.2_eps0.05.txt <==
         nCE           pF           cv        level            N
10 8.83648466e-05 6.28176455e-01 6.20 62.00
20 1.21580525e-04 5.29809067e-01 6.70 134.00
40 1.25617377e-04 5.15875992e-01 6.60 264.00
60 1.11395934e-04 2.40806098e-01 6.50 390.00
80 1.00216996e-04 1.34018022e-01 7.00 560.00


==> dataMSE/tsunami_CE_delta1.5_eps0.05.txt <==
         nCE           pF           cv        level            N
10 6.49930593e-05 7.76578301e-01 5.50 55.00
20 9.99065273e-05 5.38872203e-01 5.70 114.00
40 1.12405663e-04 1.98831568e-01 5.20 208.00
60 1.04867717e-04 2.34500286e-01 5.10 306.00
80 1.01309941e-04 2.06052765e-01 5.30 424.00


==> dataMSE/tsunami_RMIS_DM_nCE100_r1.txt <==
     N     pF     cv   
100 1.04476e-04 2.02013e-01
200 9.62389e-05 1.06594e-01
300 9.98582e-05 9.29018e-02
400 9.71015e-05 7.21731e-02
500 9.43330e-05 6.03589e-02


==> dataMSE/tsunami_RMIS_DM_nCE100_r2.txt <==
     N     pF     cv
100 1.04472e-04 2.68589e-01
200 9.06317e-05 9.38874e-02
300 9.09094e-05 6.75835e-02
400 9.44965e-05 7.49602e-02
500 9.56439e-05 6.02637e-02


==> dataMSE/tsunami_RMIS_single_nCE100_r1.txt <==
     N     pF     cv      meancv
100 9.96072e-05 2.04877e-01 2.29541e-01
200 9.47747e-05 1.05280e-01 1.41070e-01
300 9.44474e-05 9.12161e-02 1.12644e-01
400 9.40565e-05 8.89977e-02 8.98150e-02
500 9.31713e-05 8.61692e-02 7.65544e-02


==> dataMSE/tsunami_RMIS_single_nCE100_r2.txt <==
     N     pF     cv     meancv
100 9.60742e-05 2.29297e-01 2.42108e-01
200 9.53993e-05 1.22878e-01 1.43598e-01
300 9.71177e-05 9.29682e-02 1.02869e-01
400 9.67411e-05 7.66110e-02 8.33379e-02
500 9.65337e-05 5.62960e-02 7.21388e-02


==> dataMSE/tsunami_shift2.txt <==
     N     pF     cv  
100 1.06767e-04 2.34425e-01
200 9.26602e-05 1.89951e-01
300 9.45450e-05 1.29400e-01
400 9.11200e-05 1.13550e-01
500 9.26150e-05 1.00775e-01

